The boundary of linear subvarieties

We describe the boundary of linear subvarieties in the moduli space of multi-scale differentials. Linear subvarieties are algebraic subvarieties of strata of (possibly) meromorphic differentials that in local period coordinates are given by linear equations. The main example of such are affine invariant submanifolds, that is, closures of $\operatorname{SL}(2,\mathbb{R})$-orbits. We prove that the boundary of any linear subvariety is again given by linear equations in generalized period coordinates of the boundary. Our main technical tool is an asymptotic analysis of periods near the boundary of the moduli space of multi-scale differentials which yields further techniques and results of independent interest.

==> benirschke.info.txt <==
Address:
Frederik Benirschke
Mathematics Department 2-115
Stony Brook University
100 Nicolls Road
Stony Brook, NY 11794-3651
frederik.benirschke@stonybrook.edu


Keywords:
moduli spaces, abelian differentials, flat surfaces, affine invariant submanifolds 
AMS keywords
32G15   	Moduli of Riemann surfaces, Teichmüller theory (complex-analytic aspects in several variables)
37F34  Teichmüller theory; moduli spaces of holomorphic dynamical systems
